Quantum Spectral Curve and Structure Constants in N=4 SYM: Cusps in the Ladder Limit

We find a massive simplification in the non-perturbative expression for the structure constant of Wilson lines with 3 cusps when expressed in terms of the key Quantum Spectral Curve quantities, namely Q-functions. Our calculation is done for the configuration of 3 cusps lying in the same plane with arbitrary angles in the ladders limit. This provides strong evidence that the Quantum Spectral Curve is not only a highly efficient tool for finding the anomalous dimensions but also encodes correlation functions with all wrapping corrections taken into account to all orders in the `t Hooft coupling. We also show how to study the insertions of scalars coupled to the Wilson lines and extend our results for the spectrum and the structure constants to this case. We discuss an OPE expansion of two cusps in terms of these states. Our results give additional support to the Separation of Variables strategy in solving the planar N=4 SYM theory.

==> diagrams.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'diagrams.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{394.82922412bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.60722829)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{diagrams.pdf}}%
    \put(0.73405744,0.06759207){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{t1}}}%
    \put(0.78414102,0.06744133){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{t2}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{diagrams.pdf}}%
    \put(0.72976492,0.39084142){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{t}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{diagrams.pdf}}%
    \put(0.21688445,0.06791671){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{t}}}%
    \put(0.21208767,0.29908239){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{s}}}%
    \put(0.22094961,0.34313665){\color[rgb]{1,0.66666667,0.66666667}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.73579434,0.34277722){\color[rgb]{1,0.66666667,0.66666667}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.22312123,0.0008571){\color[rgb]{1,0.66666667,0.66666667}\makebox(0,0)[lb]{\smash{3}}}%
    \put(0.7425267,0.0008571){\color[rgb]{1,0.66666667,0.66666667}\makebox(0,0)[lb]{\smash{4}}}%
  \end{picture}%
\endgroup%

